Optimizing Urban Mobility Through Complex Network Analysis and Big Data from Smart Cards

This study investigates the network characteristics of high-frequency (HF) and low-frequency (LF) travelers in urban public transport systems by analyzing 20 million smart card records from Beijing's transit network. A novel methodology integrates advanced data preprocessing, clustering techniques, and complex network analysis to differentiate HF and LF passenger behaviors and their impacts on network structure, robustness, and efficiency. The primary challenge is accurately segmenting and modeling the behaviors of diverse passenger groups within a large-scale, noisy dataset while maintaining computational efficiency and scalability. HF networks, representing the top 25% of travelers by usage frequency, exhibit high connectivity with an average clustering coefficient of 0.72 and greater node degree centrality. However, they have lower robustness, with efficiency declining by 35% under targeted disruptions and longer average path lengths of 6.2 during peak hours. In contrast, LF networks, which include 75% of travelers, are more dispersed yet resilient, with efficiency declining by only 10% under similar disruptions and stronger intracommunity connectivity. Temporal analysis reveals that HF passengers significantly contribute to peak-hour congestion, with 57.4% of HF trips occurring between 6:00 and 10:00 AM, while LF passengers show a broader temporal distribution, helping to mitigate congestion hotspots. Understanding these travel patterns is crucial for optimizing public transit systems. The findings suggest targeted strategies such as enhancing robustness in HF networks by diversifying key routes and improving accessibility in LF-dominated areas. This research provides a scalable framework for analyzing smart card data and offers actionable insights for optimizing transit networks, improving congestion management, and advancing sustainable urban mobility planning.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

